Target specific mining of COVID-19 scholarly articles using one-class approach

In recent years, several research articles have been published in the field of corona-virus caused diseases like severe acute respiratory syndrome (SARS), middle east respiratory syndrome (MERS) and COVID-19. In the presence of numerous research articles, extracting best-suited articles is time-consuming and manually impractical. The objective of this paper is to extract the activity and trends of corona-virus related research articles using machine learning approaches. The COVID-19 open research dataset (CORD-19) is used for experiments, whereas several target-tasks along with explanations are defined for classification, based on domain knowledge. Clustering techniques are used to create the different clusters of available articles, and later the task assignment is performed using parallel one-class support vector machines (OCSVMs). Experiments with original and reduced features validate the performance of the approach. It is evident that the k-means clustering algorithm, followed by parallel OCSVMs, outperforms other methods for both original and reduced feature space.

==> Target class mining submitted on 26th June2020/l3kernel/l3prefixes.csv <==
Prefix,Module or package,Registrant,Homepage,Source repository,Issue tracker,First registered,Last update,Notes
ENdiagram,endiagram,Clemens Niederberger,https://bitbucket.org/cgnieder/endiagram/,git@bitbucket.org:cgnieder/endiagram.git,https://bitbucket.org/cgnieder/endiagram/issues,2013-03-16,2013-03-16,
GS,gs1,Markus Kohm,,,,2013-03-16,2013-03-16,
MOdiagram,modiagram,Clemens Niederberger,https://bitbucket.org/cgnieder/modiagram/,git@bitbucket.org:cgnieder/modiagram.git,https://bitbucket.org/cgnieder/modiagram/issues,2013-03-16,2013-03-16,
UFca,citeall,Ulrike Fischer,,,,2015-04-09,2016-02-26,
acro,acro,Clemens Niederberger,https://github.com/cgnieder/acro/,https://github.com/cgnieder/acro.git,https://github.com/cgnieder/acro/issues,2013-03-16,2020-04-14,
akshar,akshar,Vu Van Dung,https://github.com/joulev/akshar,https://github.com/joulev/akshar.git,https://github.com/joulev/akshar/issues,2020-05-27,2020-05-27,
algobox,algobox,Julien Rivaud,,,,2018-06-13,2018-06-13,
alignment,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
alloc,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,Internal only but reserved
ampersand,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
apfs,apfontspec,Qing Lee,https://github.com/CTeX-org/apfontspec,https://github.com/CTeX-org/apfontspec.git,https://github.com/CTeX-org/apfontspec/issues,2020-05-17,2020-05-17,
arch,archaeologie,Lukas C. Bossert,http://www.biblatex-archaeologie.de,https://github.com/LukasCBossert/biblatex-archaeologie.git,https://github.com/LukasCBossert/biblatex-archaeologie/issues,2017-03-24,2017-03-24,
array,hobby,Andrew Stacey,,,,2013-03-16,2013-03-16,
atsign,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
avm,langsci-avm,Felix Kopecky,https://ctan.org/pkg/langsci-avm,https://github.com/langsci/langsci-avm,https://github.com/langsci/langsci-avm/issues,2020-03-11,2020-03-11,
backend,l3backend,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2019-06-04,2019-06-04,
backslash,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
bearwear,bearwear,Ulrike Fischer,https://github.com/u-fischer/bearwear,https://github.com/u-fischer/bearwear,https://github.com/u-fischer/bearwear/issues,2020-04-24,2020-04-24,
bool,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
box,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
bxjh,BXjaholiday,Takuto Asakura,https://github.com/wtsnjp/BXjaholiday,https://github.com/wtsnjp/BXjaholiday.git,https://github.com/wtsnjp/BXjaholiday/issues,2018-02-02,2019-02-02,
catcode,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
cctab,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
cellprops,cellprops,Julien Rivaud,,,,2018-06-13,2018-06-13,
char,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
chemformula,chemformula,Clemens Niederberger,https://github.com/cgnieder/chemformula/,https://github.com/cgnieder/chemformula.git,https://github.com/cgnieder/chemformula/issues,2013-03-16,2020-04-14,
chemmacros,chemmacros,Clemens Niederberger,https://github.com/cgnieder/chemmacros/,https://github.com/cgnieder/chemmacros.git,https://github.com/cgnieder/chemmacros/issues,2013-03-16,2020-04-14,
chemnum,chemnum,Clemens Niederberger,https://github.com/cgnieder/chemnum/,https://github.com/cgnieder/chemnum.git,https://github.com/cgnieder/chemnum/issues,2013-03-16,2020-04-14,
chk,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,Currently internal-only but reserved
circumflex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
classics,classics,Eduardo C. Lourenço de Lima,,,,2013-03-16,2013-03-16,
clist,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
codedoc,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,Somewhat experimental: may change
coffin,"l3kernel,xcoffins",The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
colon,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
color,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
conteq,conteq,Joachim Breitner,https://github.com/nomeata/conteq,https://github.com/nomeata/conteq.git,https://github.com/nomeata/conteq/issues,2013-05-26,2013-05-27,
cookingunits,cooking-units,Ben Vitecek,https://github.com/Vidabe/cooking-units,https://github.com/Vidabe/cooking-units.git,https://github.com/Vidabe/cooking-units/issues,2018-09-26,2018-09-26,
cs,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
csvsim,csvsimple,Thomas F. Sturm,https://github.com/T-F-S/csvsimple,https://github.com/T-F-S/csvsimple.git,https://github.com/T-F-S/csvsimple/issues,2020-02-19,2020-02-19,
ctex,ctex,Qing Lee,https://github.com/CTeX-org/ctex-kit,https://github.com/CTeX-org/ctex-kit.git,https://github.com/CTeX-org/ctex-kit/issues,2014-03-08,2014-03-08,
ctuthesis,ctuthesis,Tom Hejda,https://github.com/tohecz/ctuthesis,https://github.com/tohecz/ctuthesis.git,https://github.com/tohecz/ctuthesis/issues,2015-07-26,2015-07-26,
debug,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2017-07-15,2017-07-15,
denisbdoc,denisbdoc,Denis Bitouzé,https://github.com/dbitouze/denisbdoc,git@github.com:dbitouze/denisbdoc.git,,2020-05-13,2020-05-13,
deriv,derivative,Simon Jensen,,,,2019-07-24,2019-07-24,
diffcoeff,diffcoeff,Andrew Parsloe,,,,2019-08-26,2019-08-26,
dim,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
document,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2019-06-02,2019-06-02,
dollar,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
driver,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
dry,dry,Michiel Helvensteijn,,,,2013-01-18,2013-01-18,
ducksay,ducksay,Jonathan P. Spratte,https://github.com/Skillmon/ltx_ducksay,git@github.com:Skillmon/ltx_ducksay.git,https://github.com/Skillmon/ltx_ducksay/issues,2019-06-07,2019-06-07,
duckuments,duckuments,Jonathan P. Spratte,https://github.com/Skillmon/ltx_duckuments,git@github.com:Skillmon/ltx_duckuments.git,https://github.com/Skillmon/ltx_duckuments/issues,2019-06-07,2019-06-07,
e,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
else,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
emoji,emoji,Xiangdong Zeng,https://github.com/stone-zeng/latex-emoji,https://github.com/stone-zeng/latex-emoji.git,https://github.com/stone-zeng/latex-emoji/issues,2020-03-08,2020-03-08,
emojicite,emojicite,Leon Sixt,https://github.com/berleon/emojicite,https://github.com/berleon/emojicite.git,https://github.com/berleon/emojicite/issues/,2020-04-14,2020-04-20,
empty,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
enotez,enotez,Clemens Niederberger,https://github.com/cgnieder/enotez/,https://github.com/cgnieder/enotez.git,https://github.com/cgnieder/enotez/issues,2013-03-16,2020-04-14,
etex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
exp,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
expl,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
exsheets,exsheets,Clemens Niederberger,https://bitbucket.org/cgnieder/exsheets/,git@bitbucket.org:cgnieder/exsheets.git,https://bitbucket.org/cgnieder/exsheets/issues,2013-03-16,2013-03-16,
extblx,biblatex-ext,Moritz Wemheuer,https://github.com/moewew/biblatex-ext/,https://github.com/moewew/biblatex-ext.git,https://github.com/moewew/biblatex-ext/issues,2020-02-09,2020-02-09,
exwf,exwrapfig,Takuto Asakura,https://github.com/wtsnjp/exwrapfig,https://github.com/wtsnjp/exwrapfig.git,https://github.com/wtsnjp/exwrapfig/issues,2018-06-07,2018-06-07,
fdu,fduthesis,Xiangdong Zeng,https://github.com/stone-zeng/fduthesis,https://github.com/stone-zeng/fduthesis.git,https://github.com/stone-zeng/fduthesis/issues,2018-06-14,2020-03-08,
fdudoc,fduthesis,Xiangdong Zeng,https://github.com/stone-zeng/fduthesis,https://github.com/stone-zeng/fduthesis.git,https://github.com/stone-zeng/fduthesis/issues,2018-06-14,2020-03-08,
fdulogo,fduthesis,Xiangdong Zeng,https://github.com/stone-zeng/fduthesis,https://github.com/stone-zeng/fduthesis.git,https://github.com/stone-zeng/fduthesis/issues,2018-06-14,2020-03-08,
fi,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
file,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
flag,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2017-02-13,
fltr,newlfm,Paul Thomson,,,,2013-01-29,2013-01-29,
fmdug,dashundergaps,Frank Mittelbach,https://www.latex-project.org/,https://github.com/FrankMittelbach/fmitex.git,https://github.com/FrankMittelbach/fmitex/issues,2018-06-24,2018-06-24,
fmuft,unicodefonttable,Frank Mittelbach,https://www.latex-project.org/,https://github.com/FrankMittelbach/fmitex.git,https://github.com/FrankMittelbach/fmitex/issues,2020-02-17,2020-02-17,
fmwao,widows-and-orphans,Frank Mittelbach,https://www.latex-project.org/,https://github.com/FrankMittelbach/fmitex.git,https://github.com/FrankMittelbach/fmitex/issues,2018-09-26,2018-09-26,
fnpct,fnpct,Clemens Niederberger,https://github.com/cgnieder/fnpct/,https://github.com/cgnieder/fnpct.git,https://github.com/cgnieder/fnpct/issues,2013-03-16,2020-04-14,
fontsizes,fontsizes,Julien Rivaud,,,,,2018-06-13,
fontspec,fontspec,Will Robertson,https://github.com/wspr/fontspec,https://github.com/wspr/fontspec.git,https://github.com/wspr/fontspec/issues,2013-03-16,2013-03-16,
fp,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
galley,l3galley,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
gatherenum,gatherenum,Julien Rivaud,,,,2018-06-13,2018-06-14,
getree,genealogytree,Thomas F. Sturm,https://github.com/T-F-S/genealogytree,https://github.com/T-F-S/genealogytree.git,https://github.com/T-F-S/genealogytree/issues,2020-02-19,2020-02-19,
ghsystem,ghsystem,Clemens Niederberger,https://github.com/cgnieder/ghsystem/,https://github.com/cgnieder/ghsystem.git,https://github.com/cgnieder/ghsystem/issues,2013-03-16,2020-04-14,
graph,lt3graph,Michiel Helvensteijn,,,,2014-02-05,2014-02-05,
group,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
gtl,gtl,Bruno Le Floch,https://github.com/blefloch/latex-gtl,https://github.com/blefloch/latex-gtl.git,https://github.com/blefloch/latex-gtl/issues,2015-09-22,2015-09-22,
gzt,gzt,Denis Bitouzé,https://github.com/dbitouze/gzt,git@github.com:dbitouze/gzt.git,,2020-05-13,2020-05-13,
hash,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
hbox,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
hcoffin,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
hobete,hobete,Tobias Görlach,http://www.disk0s1.de,,,2012-11-07,2012-11-07,
hook,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2019-06-03,2019-06-03,
if,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
inf,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
insert,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
int,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
intarray,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-04-06,2018-04-06,
ior,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
iow,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
kernel,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
keys,"l3kernel,l3keys2e",The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
keyval,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
kgl,kantlipsum,Enrico Gregorio,,,,2013-03-16,2013-03-16,
left,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
lltxmath,lualatex-math,Philipp Stephani,https://github.com/phst/lualatex-math,https://github.com/phst/lualatex-math.git,https://github.com/phst/lualatex-math/issues,2012-11-07,2012-11-07,
log,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
lua,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
luatex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
jiazhu,jiazhu,Qing Lee,https://github.com/CTeX-org/ctex-kit,https://github.com/CTeX-org/ctex-kit.git,https://github.com/CTeX-org/ctex-kit/issues,2020-05-17,2020-05-17,
mark,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
marks,l3kernel/xmarks,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2020-02-17,2020-02-17,
math,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
max,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
mcrule,multicolrule,Karl Hagen,https://github.com/polysyllabic/multicolrule,https://github.com/polysyllabic/multicolrule.git,https://github.com/polysyllabic/multicolrule/issues,2018-12-24,2018-12-24,
mermap,mercatormap,Thomas F. Sturm,https://github.com/T-F-S/mercatormap,https://github.com/T-F-S/mercatormap.git,https://github.com/T-F-S/mercatormap/issues,2020-02-19,2020-02-19,
mhchem,mhchem,Martin Hensel,,,,2014-02-05,2014-02-05,
minibox,minibox,Will Robertson,,https://github.com/wspr/will2e.git,https://github.com/wspr/will2e/issues,2020-04-24,2020-04-24,
minus,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
mix,media9,Alexander Grahn,,https://gitlab.com/agrahn/media9,https://gitlab.com/agrahn/media9/issues,2013-01-18,2020-04-15,
mode,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
morewrites,morewrites,Bruno Le Floch,https://github.com/blefloch/latex-morewrites,https://github.com/blefloch/latex-morewrites.git,https://github.com/blefloch/latex-morewrites/issues,2013-03-16,2015-09-22,
msg,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
msvg,media4svg,Alexander Grahn,,https://gitlab.com/agrahn/media4svg,https://gitlab.com/agrahn/media4svg/issues,2020-04-15,2020-04-15,
muskip,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
nan,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
nicematrix,nicematrix,François Pantigny,,,,2019-12-19,2019-12-19,
nil,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
no,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
notestobib,notes2bib,Joseph Wright,https://github.com/josephwright/notes2bib,https://github.com/josephwright/notes2bib.git,https://github.com/josephwright/notes2bib/issues,2012-11-07,2012-11-07,
novalue,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
nwejm,nwejm,Denis Bitouzé,https://github.com/dbitouze/nwejm,git@github.com:dbitouze/nwejm.git,,2020-05-13,2020-05-13,
ocgbase,ocgx2,Alexander Grahn,,https://gitlab.com/agrahn/ocgx2,https://gitlab.com/agrahn/ocgx2/issues,2016-02-26,2020-04-15,
ocgxii,ocgx2,Alexander Grahn,,https://gitlab.com/agrahn/ocgx2,https://gitlab.com/agrahn/ocgx2/issues,2016-02-26,2020-04-15,
one,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
or,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
overleaf,overleaf,Overleaf,https://www.overleaf.com/about,,support+tex-dev@overleaf.com,2020-05-27,2020-05-27,
parameter,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
pbs,media9,Alexander Grahn,,https://gitlab.com/agrahn/media9,https://gitlab.com/agrahn/media9/issues,2016-02-26,2020-04-15,
pdf,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2019-06-02,2019-06-02,
pdftex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
peek,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
percent,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
pi,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
pkgploader,pkgploader,Michiel Helvensteijn,,,,2014-02-05,2014-02-05,
polyglossia,polyglossia,Arthur Reutenauer,https://www.polyglossia.org/,https://github.com/reutenauer/polyglossia,https://github.com/reutenauer/polyglossia/issues,2019-09-03,,
prg,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
primargs,morewrites,Bruno Le Floch,https://github.com/blefloch/latex-morewrites,https://github.com/blefloch/latex-morewrites.git,https://github.com/blefloch/latex-morewrites/issues,2013-03-16,2015-09-22,
prop,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
pseudo,pseudo,Magnus Lie Hetland,https://github.com/mlhetland/pseudo.sty,https://github.com/mlhetland/pseudo.sty.git,https://github.com/mlhetland/pseudo.sty/issues,2019-06-24,2019-06-24,
ptex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2015-07-28,2015-07-28,
quark,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
randomwalk,randomwalk,Bruno Le Floch,https://github.com/blefloch/latex-randomwalk,https://github.com/blefloch/latex-randomwalk.git,https://github.com/blefloch/latex-randomwalk/issues,2013-03-16,2015-09-22,
recursion,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
regex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2018-04-06,
reverse,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
right,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
rivbook,rivbook,Julien Rivaud,,,,2018-06-13,2018-06-14,
rivmath,rivmath,Julien Rivaud,,,,2018-06-13,2018-06-13,
scan,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
scontents,scontents,Pablo González,https://github.com/pablgonz/scontents,git@github.com:pablgonz/scontents.git,https://github.com/pablgonz/scontents/issues,2019-12-05,2019-12-05,
sdaps,sdaps,Benjamin Berg,https://sdaps.org,https://github.com/sdaps/sdaps-class.git,https://github.com/sdaps/sdaps-class/issues,2020-02-17,2020-02-17,
seq,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
siunitx,siunitx,Joseph Wright,https://github.com/josephwright/siunitx,https://github.com/josephwright/siunitx.git,https://github.com/josephwright/siunitx/issues,2012-11-04,2012-11-04,
skip,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
sort,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2017-02-13,
space,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
statistics,statistics,Julien Rivaud,https://gitlab.com/frnchfrgg-latex/statistics,https://gitlab.com/frnchfrgg-latex/statistics.git,https://gitlab.com/frnchfrgg-latex/statistics/issues,2018-06-25,2018-06-25,
stm,lt3-stm,CV Radhakrishnan,http://www.cvr.cc/,,,2014-02-26,2014-02-26,
stop,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
str,"l3kernel,l3str,l3str-format",The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
substances,substances,Clemens Niederberger,https://github.com/cgnieder/substances/,https://github.com/cgnieder/substances.git,https://github.com/cgnieder/substances/issues,2013-03-16,2020-04-14,
sys,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2015-09-07,2015-09-08,
tag,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2019-06-02,2019-06-02,
tasks,tasks,Clemens Niederberger,https://github.com/cgnieder/tasks/,https://github.com/cgnieder/tasks.git,https://github.com/cgnieder/cgnieder/tasks/issues,2013-03-16,2020-04-14,
tcobox,tcolorbox,Thomas F. Sturm,https://github.com/T-F-S/tcolorbox,https://github.com/T-F-S/tcolorbox.git,https://github.com/T-F-S/tcolorbox/issues,2020-02-19,2020-02-19,
term,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
tex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
text,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2020-01-15,2020-01-15,
tikzsymbols,tikzsymbols,Ben Vitecek,https://github.com/Vidabe/tikzsymbols,https://github.com/Vidabe/tikzsymbols.git,https://github.com/Vidabe/tikzsymbols/issues,2018-09-26,2018-09-26,
tilde,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
tl,"l3kernel,l3tl-analysis,l3tl-build",The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
tmpa,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
tmpb,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
token,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
ufcombo,combofont,Ulrike Fischer,https://github.com/u-fischer/combofont,https://github.com/u-fischer/combofont,https://github.com/u-fischer/combofont/issues,2020-04-24,2020-04-24,
ufgrid,returntogrid,Ulrike Fischer,https://github.com/u-fischer/returntogrid,https://github.com/u-fischer/returntogrid,https://github.com/u-fischer/returntogrid/issues,2020-04-24,2020-04-24,
uftag,tagpdf,Ulrike Fischer,,,,2018-07-15,2018-07-15,
um,unicode-math,Will Robertson,https://github.com/wspr/unicode-math,https://github.com/wspr/unicode-math.git,https://github.com/wspr/unicode-math/issues,2013-03-16,2013-03-16,
underscore,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
unravel,unravel,Bruno Le Floch,https://github.com/blefloch/latex-unravel,https://github.com/blefloch/latex-unravel.git,https://github.com/blefloch/latex-unravel/issues,2015-09-22,2015-09-22,
uptex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2015-07-28,2015-07-28,
use,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
utex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2015-07-28,2015-07-28,
vbox,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
vcoffin,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
withargs,withargs,Michiel Helvensteijn,,,,2014-02-05,2014-02-05,
witharrows,witharrows,François Pantigny,,,,2019-12-19,2019-12-19,
xeCJK,xecjk,Qing Lee,https://github.com/CTeX-org/ctex-kit,https://github.com/CTeX-org/ctex-kit.git,https://github.com/CTeX-org/ctex-kit/issues,2013-05-26,2013-05-26,
xetex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
xfrac,xfrac,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
xparse,xparse,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
xpatch,"regexpatch,xpatch",Enrico Gregorio,,,,2013-03-16,2013-03-16,
xpeek,xpeek,Joel C. Salomon,,,,2013-03-16,2013-03-16,
xpinyin,xpinyin,Qing Lee,https://github.com/CTeX-org/ctex-kit,https://github.com/CTeX-org/ctex-kit.git,https://github.com/CTeX-org/ctex-kit/issues,2013-03-16,2013-05-26,
xsb,xsavebox,Alexander Grahn,,https://gitlab.com/agrahn/xsavebox,https://gitlab.com/agrahn/xsavebox/issues,2016-02-26,2020-04-15,
xsim,xsim,Clemens Niederberger,https://github.com/cgnieder/xsim/,https://github.com/cgnieder/xsim.git,https://github.com/cgnieder/xsim/issues,2020-04-14,2020-04-14,
xtemplate,xtemplate,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
yoin,yoin,Tom Hejda,https://github.com/tohecz/yoin,https://github.com/tohecz/yoin.git,https://github.com/tohecz/yoin/issues,2016-02-22,2016-02-22,
zero,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
zhlipsum,zhlipsum,Xiangdong Zeng,https://github.com/stone-zeng/zhlipsum,https://github.com/stone-zeng/zhlipsum.git,https://github.com/stone-zeng/zhlipsum/issues,2018-06-14,2018-06-14,
zhnum,zhnumber,Qing Lee,https://github.com/CTeX-org/ctex-kit,https://github.com/CTeX-org/ctex-kit.git,https://github.com/CTeX-org/ctex-kit/issues,2013-03-16,2013-05-26,
zxjt,zxjatype,Takayuki Yato,,,,2013-03-16,2013-03-16,


==> Target class mining submitted on 26th June2020/manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



==> l3kernel/l3prefixes.csv <==
Prefix,Module or package,Registrant,Homepage,Source repository,Issue tracker,First registered,Last update,Notes
ENdiagram,endiagram,Clemens Niederberger,https://bitbucket.org/cgnieder/endiagram/,git@bitbucket.org:cgnieder/endiagram.git,https://bitbucket.org/cgnieder/endiagram/issues,2013-03-16,2013-03-16,
GS,gs1,Markus Kohm,,,,2013-03-16,2013-03-16,
MOdiagram,modiagram,Clemens Niederberger,https://bitbucket.org/cgnieder/modiagram/,git@bitbucket.org:cgnieder/modiagram.git,https://bitbucket.org/cgnieder/modiagram/issues,2013-03-16,2013-03-16,
UFca,citeall,Ulrike Fischer,,,,2015-04-09,2016-02-26,
acro,acro,Clemens Niederberger,https://github.com/cgnieder/acro/,https://github.com/cgnieder/acro.git,https://github.com/cgnieder/acro/issues,2013-03-16,2020-04-14,
akshar,akshar,Vu Van Dung,https://github.com/joulev/akshar,https://github.com/joulev/akshar.git,https://github.com/joulev/akshar/issues,2020-05-27,2020-05-27,
algobox,algobox,Julien Rivaud,,,,2018-06-13,2018-06-13,
alignment,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
alloc,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,Internal only but reserved
ampersand,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
apfs,apfontspec,Qing Lee,https://github.com/CTeX-org/apfontspec,https://github.com/CTeX-org/apfontspec.git,https://github.com/CTeX-org/apfontspec/issues,2020-05-17,2020-05-17,
arch,archaeologie,Lukas C. Bossert,http://www.biblatex-archaeologie.de,https://github.com/LukasCBossert/biblatex-archaeologie.git,https://github.com/LukasCBossert/biblatex-archaeologie/issues,2017-03-24,2017-03-24,
array,hobby,Andrew Stacey,,,,2013-03-16,2013-03-16,
atsign,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
avm,langsci-avm,Felix Kopecky,https://ctan.org/pkg/langsci-avm,https://github.com/langsci/langsci-avm,https://github.com/langsci/langsci-avm/issues,2020-03-11,2020-03-11,
backend,l3backend,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2019-06-04,2019-06-04,
backslash,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
bearwear,bearwear,Ulrike Fischer,https://github.com/u-fischer/bearwear,https://github.com/u-fischer/bearwear,https://github.com/u-fischer/bearwear/issues,2020-04-24,2020-04-24,
bool,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
box,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
bxjh,BXjaholiday,Takuto Asakura,https://github.com/wtsnjp/BXjaholiday,https://github.com/wtsnjp/BXjaholiday.git,https://github.com/wtsnjp/BXjaholiday/issues,2018-02-02,2019-02-02,
catcode,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
cctab,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
cellprops,cellprops,Julien Rivaud,,,,2018-06-13,2018-06-13,
char,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
chemformula,chemformula,Clemens Niederberger,https://github.com/cgnieder/chemformula/,https://github.com/cgnieder/chemformula.git,https://github.com/cgnieder/chemformula/issues,2013-03-16,2020-04-14,
chemmacros,chemmacros,Clemens Niederberger,https://github.com/cgnieder/chemmacros/,https://github.com/cgnieder/chemmacros.git,https://github.com/cgnieder/chemmacros/issues,2013-03-16,2020-04-14,
chemnum,chemnum,Clemens Niederberger,https://github.com/cgnieder/chemnum/,https://github.com/cgnieder/chemnum.git,https://github.com/cgnieder/chemnum/issues,2013-03-16,2020-04-14,
chk,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,Currently internal-only but reserved
circumflex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
classics,classics,Eduardo C. Lourenço de Lima,,,,2013-03-16,2013-03-16,
clist,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
codedoc,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,Somewhat experimental: may change
coffin,"l3kernel,xcoffins",The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
colon,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
color,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
conteq,conteq,Joachim Breitner,https://github.com/nomeata/conteq,https://github.com/nomeata/conteq.git,https://github.com/nomeata/conteq/issues,2013-05-26,2013-05-27,
cookingunits,cooking-units,Ben Vitecek,https://github.com/Vidabe/cooking-units,https://github.com/Vidabe/cooking-units.git,https://github.com/Vidabe/cooking-units/issues,2018-09-26,2018-09-26,
cs,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
csvsim,csvsimple,Thomas F. Sturm,https://github.com/T-F-S/csvsimple,https://github.com/T-F-S/csvsimple.git,https://github.com/T-F-S/csvsimple/issues,2020-02-19,2020-02-19,
ctex,ctex,Qing Lee,https://github.com/CTeX-org/ctex-kit,https://github.com/CTeX-org/ctex-kit.git,https://github.com/CTeX-org/ctex-kit/issues,2014-03-08,2014-03-08,
ctuthesis,ctuthesis,Tom Hejda,https://github.com/tohecz/ctuthesis,https://github.com/tohecz/ctuthesis.git,https://github.com/tohecz/ctuthesis/issues,2015-07-26,2015-07-26,
debug,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2017-07-15,2017-07-15,
denisbdoc,denisbdoc,Denis Bitouzé,https://github.com/dbitouze/denisbdoc,git@github.com:dbitouze/denisbdoc.git,,2020-05-13,2020-05-13,
deriv,derivative,Simon Jensen,,,,2019-07-24,2019-07-24,
diffcoeff,diffcoeff,Andrew Parsloe,,,,2019-08-26,2019-08-26,
dim,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
document,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2019-06-02,2019-06-02,
dollar,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
driver,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
dry,dry,Michiel Helvensteijn,,,,2013-01-18,2013-01-18,
ducksay,ducksay,Jonathan P. Spratte,https://github.com/Skillmon/ltx_ducksay,git@github.com:Skillmon/ltx_ducksay.git,https://github.com/Skillmon/ltx_ducksay/issues,2019-06-07,2019-06-07,
duckuments,duckuments,Jonathan P. Spratte,https://github.com/Skillmon/ltx_duckuments,git@github.com:Skillmon/ltx_duckuments.git,https://github.com/Skillmon/ltx_duckuments/issues,2019-06-07,2019-06-07,
e,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
else,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
emoji,emoji,Xiangdong Zeng,https://github.com/stone-zeng/latex-emoji,https://github.com/stone-zeng/latex-emoji.git,https://github.com/stone-zeng/latex-emoji/issues,2020-03-08,2020-03-08,
emojicite,emojicite,Leon Sixt,https://github.com/berleon/emojicite,https://github.com/berleon/emojicite.git,https://github.com/berleon/emojicite/issues/,2020-04-14,2020-04-20,
empty,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
enotez,enotez,Clemens Niederberger,https://github.com/cgnieder/enotez/,https://github.com/cgnieder/enotez.git,https://github.com/cgnieder/enotez/issues,2013-03-16,2020-04-14,
etex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
exp,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
expl,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
exsheets,exsheets,Clemens Niederberger,https://bitbucket.org/cgnieder/exsheets/,git@bitbucket.org:cgnieder/exsheets.git,https://bitbucket.org/cgnieder/exsheets/issues,2013-03-16,2013-03-16,
extblx,biblatex-ext,Moritz Wemheuer,https://github.com/moewew/biblatex-ext/,https://github.com/moewew/biblatex-ext.git,https://github.com/moewew/biblatex-ext/issues,2020-02-09,2020-02-09,
exwf,exwrapfig,Takuto Asakura,https://github.com/wtsnjp/exwrapfig,https://github.com/wtsnjp/exwrapfig.git,https://github.com/wtsnjp/exwrapfig/issues,2018-06-07,2018-06-07,
fdu,fduthesis,Xiangdong Zeng,https://github.com/stone-zeng/fduthesis,https://github.com/stone-zeng/fduthesis.git,https://github.com/stone-zeng/fduthesis/issues,2018-06-14,2020-03-08,
fdudoc,fduthesis,Xiangdong Zeng,https://github.com/stone-zeng/fduthesis,https://github.com/stone-zeng/fduthesis.git,https://github.com/stone-zeng/fduthesis/issues,2018-06-14,2020-03-08,
fdulogo,fduthesis,Xiangdong Zeng,https://github.com/stone-zeng/fduthesis,https://github.com/stone-zeng/fduthesis.git,https://github.com/stone-zeng/fduthesis/issues,2018-06-14,2020-03-08,
fi,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
file,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
flag,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2017-02-13,
fltr,newlfm,Paul Thomson,,,,2013-01-29,2013-01-29,
fmdug,dashundergaps,Frank Mittelbach,https://www.latex-project.org/,https://github.com/FrankMittelbach/fmitex.git,https://github.com/FrankMittelbach/fmitex/issues,2018-06-24,2018-06-24,
fmuft,unicodefonttable,Frank Mittelbach,https://www.latex-project.org/,https://github.com/FrankMittelbach/fmitex.git,https://github.com/FrankMittelbach/fmitex/issues,2020-02-17,2020-02-17,
fmwao,widows-and-orphans,Frank Mittelbach,https://www.latex-project.org/,https://github.com/FrankMittelbach/fmitex.git,https://github.com/FrankMittelbach/fmitex/issues,2018-09-26,2018-09-26,
fnpct,fnpct,Clemens Niederberger,https://github.com/cgnieder/fnpct/,https://github.com/cgnieder/fnpct.git,https://github.com/cgnieder/fnpct/issues,2013-03-16,2020-04-14,
fontsizes,fontsizes,Julien Rivaud,,,,,2018-06-13,
fontspec,fontspec,Will Robertson,https://github.com/wspr/fontspec,https://github.com/wspr/fontspec.git,https://github.com/wspr/fontspec/issues,2013-03-16,2013-03-16,
fp,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
galley,l3galley,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
gatherenum,gatherenum,Julien Rivaud,,,,2018-06-13,2018-06-14,
getree,genealogytree,Thomas F. Sturm,https://github.com/T-F-S/genealogytree,https://github.com/T-F-S/genealogytree.git,https://github.com/T-F-S/genealogytree/issues,2020-02-19,2020-02-19,
ghsystem,ghsystem,Clemens Niederberger,https://github.com/cgnieder/ghsystem/,https://github.com/cgnieder/ghsystem.git,https://github.com/cgnieder/ghsystem/issues,2013-03-16,2020-04-14,
graph,lt3graph,Michiel Helvensteijn,,,,2014-02-05,2014-02-05,
group,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
gtl,gtl,Bruno Le Floch,https://github.com/blefloch/latex-gtl,https://github.com/blefloch/latex-gtl.git,https://github.com/blefloch/latex-gtl/issues,2015-09-22,2015-09-22,
gzt,gzt,Denis Bitouzé,https://github.com/dbitouze/gzt,git@github.com:dbitouze/gzt.git,,2020-05-13,2020-05-13,
hash,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
hbox,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
hcoffin,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
hobete,hobete,Tobias Görlach,http://www.disk0s1.de,,,2012-11-07,2012-11-07,
hook,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2019-06-03,2019-06-03,
if,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
inf,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
insert,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
int,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
intarray,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-04-06,2018-04-06,
ior,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
iow,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
kernel,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
keys,"l3kernel,l3keys2e",The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
keyval,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
kgl,kantlipsum,Enrico Gregorio,,,,2013-03-16,2013-03-16,
left,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
lltxmath,lualatex-math,Philipp Stephani,https://github.com/phst/lualatex-math,https://github.com/phst/lualatex-math.git,https://github.com/phst/lualatex-math/issues,2012-11-07,2012-11-07,
log,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
lua,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
luatex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
jiazhu,jiazhu,Qing Lee,https://github.com/CTeX-org/ctex-kit,https://github.com/CTeX-org/ctex-kit.git,https://github.com/CTeX-org/ctex-kit/issues,2020-05-17,2020-05-17,
mark,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
marks,l3kernel/xmarks,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2020-02-17,2020-02-17,
math,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
max,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
mcrule,multicolrule,Karl Hagen,https://github.com/polysyllabic/multicolrule,https://github.com/polysyllabic/multicolrule.git,https://github.com/polysyllabic/multicolrule/issues,2018-12-24,2018-12-24,
mermap,mercatormap,Thomas F. Sturm,https://github.com/T-F-S/mercatormap,https://github.com/T-F-S/mercatormap.git,https://github.com/T-F-S/mercatormap/issues,2020-02-19,2020-02-19,
mhchem,mhchem,Martin Hensel,,,,2014-02-05,2014-02-05,
minibox,minibox,Will Robertson,,https://github.com/wspr/will2e.git,https://github.com/wspr/will2e/issues,2020-04-24,2020-04-24,
minus,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
mix,media9,Alexander Grahn,,https://gitlab.com/agrahn/media9,https://gitlab.com/agrahn/media9/issues,2013-01-18,2020-04-15,
mode,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
morewrites,morewrites,Bruno Le Floch,https://github.com/blefloch/latex-morewrites,https://github.com/blefloch/latex-morewrites.git,https://github.com/blefloch/latex-morewrites/issues,2013-03-16,2015-09-22,
msg,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
msvg,media4svg,Alexander Grahn,,https://gitlab.com/agrahn/media4svg,https://gitlab.com/agrahn/media4svg/issues,2020-04-15,2020-04-15,
muskip,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
nan,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
nicematrix,nicematrix,François Pantigny,,,,2019-12-19,2019-12-19,
nil,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
no,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
notestobib,notes2bib,Joseph Wright,https://github.com/josephwright/notes2bib,https://github.com/josephwright/notes2bib.git,https://github.com/josephwright/notes2bib/issues,2012-11-07,2012-11-07,
novalue,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
nwejm,nwejm,Denis Bitouzé,https://github.com/dbitouze/nwejm,git@github.com:dbitouze/nwejm.git,,2020-05-13,2020-05-13,
ocgbase,ocgx2,Alexander Grahn,,https://gitlab.com/agrahn/ocgx2,https://gitlab.com/agrahn/ocgx2/issues,2016-02-26,2020-04-15,
ocgxii,ocgx2,Alexander Grahn,,https://gitlab.com/agrahn/ocgx2,https://gitlab.com/agrahn/ocgx2/issues,2016-02-26,2020-04-15,
one,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
or,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
overleaf,overleaf,Overleaf,https://www.overleaf.com/about,,support+tex-dev@overleaf.com,2020-05-27,2020-05-27,
parameter,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
pbs,media9,Alexander Grahn,,https://gitlab.com/agrahn/media9,https://gitlab.com/agrahn/media9/issues,2016-02-26,2020-04-15,
pdf,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2019-06-02,2019-06-02,
pdftex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
peek,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
percent,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
pi,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
pkgploader,pkgploader,Michiel Helvensteijn,,,,2014-02-05,2014-02-05,
polyglossia,polyglossia,Arthur Reutenauer,https://www.polyglossia.org/,https://github.com/reutenauer/polyglossia,https://github.com/reutenauer/polyglossia/issues,2019-09-03,,
prg,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
primargs,morewrites,Bruno Le Floch,https://github.com/blefloch/latex-morewrites,https://github.com/blefloch/latex-morewrites.git,https://github.com/blefloch/latex-morewrites/issues,2013-03-16,2015-09-22,
prop,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
pseudo,pseudo,Magnus Lie Hetland,https://github.com/mlhetland/pseudo.sty,https://github.com/mlhetland/pseudo.sty.git,https://github.com/mlhetland/pseudo.sty/issues,2019-06-24,2019-06-24,
ptex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2015-07-28,2015-07-28,
quark,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
randomwalk,randomwalk,Bruno Le Floch,https://github.com/blefloch/latex-randomwalk,https://github.com/blefloch/latex-randomwalk.git,https://github.com/blefloch/latex-randomwalk/issues,2013-03-16,2015-09-22,
recursion,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
regex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2018-04-06,
reverse,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
right,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
rivbook,rivbook,Julien Rivaud,,,,2018-06-13,2018-06-14,
rivmath,rivmath,Julien Rivaud,,,,2018-06-13,2018-06-13,
scan,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
scontents,scontents,Pablo González,https://github.com/pablgonz/scontents,git@github.com:pablgonz/scontents.git,https://github.com/pablgonz/scontents/issues,2019-12-05,2019-12-05,
sdaps,sdaps,Benjamin Berg,https://sdaps.org,https://github.com/sdaps/sdaps-class.git,https://github.com/sdaps/sdaps-class/issues,2020-02-17,2020-02-17,
seq,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
siunitx,siunitx,Joseph Wright,https://github.com/josephwright/siunitx,https://github.com/josephwright/siunitx.git,https://github.com/josephwright/siunitx/issues,2012-11-04,2012-11-04,
skip,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
sort,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2017-02-13,
space,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
statistics,statistics,Julien Rivaud,https://gitlab.com/frnchfrgg-latex/statistics,https://gitlab.com/frnchfrgg-latex/statistics.git,https://gitlab.com/frnchfrgg-latex/statistics/issues,2018-06-25,2018-06-25,
stm,lt3-stm,CV Radhakrishnan,http://www.cvr.cc/,,,2014-02-26,2014-02-26,
stop,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
str,"l3kernel,l3str,l3str-format",The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
substances,substances,Clemens Niederberger,https://github.com/cgnieder/substances/,https://github.com/cgnieder/substances.git,https://github.com/cgnieder/substances/issues,2013-03-16,2020-04-14,
sys,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2015-09-07,2015-09-08,
tag,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2019-06-02,2019-06-02,
tasks,tasks,Clemens Niederberger,https://github.com/cgnieder/tasks/,https://github.com/cgnieder/tasks.git,https://github.com/cgnieder/cgnieder/tasks/issues,2013-03-16,2020-04-14,
tcobox,tcolorbox,Thomas F. Sturm,https://github.com/T-F-S/tcolorbox,https://github.com/T-F-S/tcolorbox.git,https://github.com/T-F-S/tcolorbox/issues,2020-02-19,2020-02-19,
term,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
tex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
text,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2020-01-15,2020-01-15,
tikzsymbols,tikzsymbols,Ben Vitecek,https://github.com/Vidabe/tikzsymbols,https://github.com/Vidabe/tikzsymbols.git,https://github.com/Vidabe/tikzsymbols/issues,2018-09-26,2018-09-26,
tilde,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
tl,"l3kernel,l3tl-analysis,l3tl-build",The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
tmpa,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
tmpb,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
token,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
ufcombo,combofont,Ulrike Fischer,https://github.com/u-fischer/combofont,https://github.com/u-fischer/combofont,https://github.com/u-fischer/combofont/issues,2020-04-24,2020-04-24,
ufgrid,returntogrid,Ulrike Fischer,https://github.com/u-fischer/returntogrid,https://github.com/u-fischer/returntogrid,https://github.com/u-fischer/returntogrid/issues,2020-04-24,2020-04-24,
uftag,tagpdf,Ulrike Fischer,,,,2018-07-15,2018-07-15,
um,unicode-math,Will Robertson,https://github.com/wspr/unicode-math,https://github.com/wspr/unicode-math.git,https://github.com/wspr/unicode-math/issues,2013-03-16,2013-03-16,
underscore,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
unravel,unravel,Bruno Le Floch,https://github.com/blefloch/latex-unravel,https://github.com/blefloch/latex-unravel.git,https://github.com/blefloch/latex-unravel/issues,2015-09-22,2015-09-22,
uptex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2015-07-28,2015-07-28,
use,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
utex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2015-07-28,2015-07-28,
vbox,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
vcoffin,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-28,2012-09-28,
withargs,withargs,Michiel Helvensteijn,,,,2014-02-05,2014-02-05,
witharrows,witharrows,François Pantigny,,,,2019-12-19,2019-12-19,
xeCJK,xecjk,Qing Lee,https://github.com/CTeX-org/ctex-kit,https://github.com/CTeX-org/ctex-kit.git,https://github.com/CTeX-org/ctex-kit/issues,2013-05-26,2013-05-26,
xetex,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
xfrac,xfrac,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
xparse,xparse,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
xpatch,"regexpatch,xpatch",Enrico Gregorio,,,,2013-03-16,2013-03-16,
xpeek,xpeek,Joel C. Salomon,,,,2013-03-16,2013-03-16,
xpinyin,xpinyin,Qing Lee,https://github.com/CTeX-org/ctex-kit,https://github.com/CTeX-org/ctex-kit.git,https://github.com/CTeX-org/ctex-kit/issues,2013-03-16,2013-05-26,
xsb,xsavebox,Alexander Grahn,,https://gitlab.com/agrahn/xsavebox,https://gitlab.com/agrahn/xsavebox/issues,2016-02-26,2020-04-15,
xsim,xsim,Clemens Niederberger,https://github.com/cgnieder/xsim/,https://github.com/cgnieder/xsim.git,https://github.com/cgnieder/xsim/issues,2020-04-14,2020-04-14,
xtemplate,xtemplate,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2012-09-27,2012-09-27,
yoin,yoin,Tom Hejda,https://github.com/tohecz/yoin,https://github.com/tohecz/yoin.git,https://github.com/tohecz/yoin/issues,2016-02-22,2016-02-22,
zero,l3kernel,The LaTeX3 Project,https://www.latex-project.org/latex3.html,https://github.com/latex3/latex3.git,https://github.com/latex3/latex3/issues,2018-05-12,2018-05-12,
zhlipsum,zhlipsum,Xiangdong Zeng,https://github.com/stone-zeng/zhlipsum,https://github.com/stone-zeng/zhlipsum.git,https://github.com/stone-zeng/zhlipsum/issues,2018-06-14,2018-06-14,
zhnum,zhnumber,Qing Lee,https://github.com/CTeX-org/ctex-kit,https://github.com/CTeX-org/ctex-kit.git,https://github.com/CTeX-org/ctex-kit/issues,2013-03-16,2013-05-26,
zxjt,zxjatype,Takayuki Yato,,,,2013-03-16,2013-03-16,


==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


